The Nature of Jets in Double-Peaked Emission Line AGN in the KISSR Sample

Double-peaked emission line AGN (DPAGN) have been regarded as binary black hole candidates. We present here results from parsec-scale radio observations with the Very Long Baseline Array (VLBA) of five DPAGN belonging to the KISSR sample of emission-line galaxies. This work concludes our pilot study of nine type 2 Seyfert and LINER DPAGN from the KISSR sample. In the nine sources, dual compact cores are only detected in the "offset AGN", KISSR 102. The overall incidence of jets however, in the eight sources detected with the VLBA, is $\ge$60%. We find a difference in the "missing flux density" going from the Very Large Array (VLA) to VLBA scales between Seyferts and LINERs, with LINERs showing less missing flux density on parsec-scales. Using the emission-line modeling code, MAPPINGS III, we find that the emission lines are likely to be influenced by jets in 5/9 sources. Jet-medium interaction is the likely cause of the emission-line splitting observed in the SDSS spectra of these sources. Jets in radio-quiet AGN are therefore energetically capable of influencing their parsec- and kpc-scale environments, making them agents of "radio AGN feedback", similar to radio-loud AGN.

==> RESPONSE.txt <==
Dear Editor,

We thank the referee for their helpful suggestions which have improved the manuscript further. These suggestions have been incorporated into the paper. 

========================================================
Reviewer #1:
The Authors made a careful revision and added several details to their analysis. I won't insist on including summary plots in the paper, as I understand the Authors' point about the small number of targets, and I am also satisfied by the new summary discussions they included in the text. I am then happy to recommend the paper for publication in ApJ. I have just a few minor points the Authors may want to consider:

For clarity, I would suggest that the Authors copy this reply to one of my points in the paper Introduction as well:

"Our targets were selected based on a visual inspection of the SDSS spectra; sources that either showed double peaks, or asymmetries in one or more emission lines ([S II], Halpha, [N II], Hbeta) were chosen. Sources which showed asymmetry only in the [O III] lines were not considered for selection, as such asymmetries can be signatures of emission-line gas outflows."

RESPONSE: We thank the referee for this suggestion. We have now included this in the 2nd last Para of the Introduction.

========================================================
line 117: expect --> except

RESPONSE:  This is now corrected.


